Adaptive and anisotropic finite element approximation : Theory and algorithms

Mesh adaption procedures for finite element approximation allows one to adapt the resolution, by local refinement in the regions of strong variation of the function of interest. This procedure plays a key role in numerous applications of scientific computing. The use of anisotropic triangles allows to improve the efficiency of the procedure by introducing long and thin triangles that fit in particular the directions of the possible curves of discontinuity. Given a norm X of interest and a function f to be approximated, we formulate the problem of optimal mesh adaptation, as minimizing the approximation error over all (possibly anisotropic) triangulations of prescribed cardinality. We address the four following questions related to this problem: I. How does the approximation error behave in the asymptotic regime when the number of triangles N tends to infinity, when f is a smooth function ? II. Which classes of functions govern the rate of decay of the approximation error as N grows, and are in that sense naturally tied to the problem of optimal mesh adaptation? III. Could this optimization problem, which is posed on triangulations of a given cardinality N, be replaced by an equivalent more tractable problem posed on a continuous object? IV. Is it possible to produce a near-optimal sequence of triangulations using a hierarchical refinement procedure?

==> Introduction/IntroEngTheseAux.txt <==
\relax 
\citation{Nochetto}
\citation{Nochetto}
\@writefile{toc}{\contentsline {section}{\numberline {1}Anisotropic finite element approximation : why and how?}{2}}
\newlabel{eqApproxG}{{1}{2}}
\newlabel{eqApproxT}{{2}{2}}
\newlabel{eqApproxIso}{{3}{3}}
\@writefile{toc}{\contentsline {subsection}{\numberline {1.1}Motivations}{3}}
\@writefile{toc}{\contentsline {paragraph}{Partial differential equations.\\}{3}}
\citation{Nochetto}
\citation{St2}
\newlabel{eqEllSystem}{{4}{4}}
\newlabel{eqMinCvx}{{5}{4}}
\newlabel{eqOptiHeat}{{6}{4}}
\citation{FreeFem,Inria}
\citation{A}
\citation{DDI}
\citation{DDI}
\citation{Peyre}
\@writefile{lof}{\contentsline {figure}{\numberline {1}{\ignorespaces Airflow around a supersonic plane. Credit : Fr\'ed\'eric Alauzet \cite  {A}.}}{5}}
\newlabel{figInria}{{1}{5}}
\@writefile{toc}{\contentsline {paragraph}{Image compression.\\}{5}}
\citation{CSX}
\@writefile{lof}{\contentsline {figure}{\numberline {2}{\ignorespaces A Cartoon function, isotropic refinement associated to the Haar wavelet, an adapted anisotropic triangulation. Credit : Gabriel Peyr\'e}}{6}}
\newlabel{figPeyre}{{2}{6}}
\newlabel{figPeyre}{{2}{6}}
\@writefile{toc}{\contentsline {subsection}{\numberline {1.2}State of the art}{6}}
\newlabel{eqCSX}{{7}{6}}
\citation{FreeFem,Inria}
\@writefile{lof}{\contentsline {figure}{\numberline {3}{\ignorespaces A metric and an adapted triangulation, Credit : J. Schoen}}{7}}
\newlabel{figEllTri}{{3}{7}}
\newlabel{defHHessian}{{8}{7}}
\newlabel{defAdmiIntro}{{9}{7}}
\citation{CMi2}
\citation{CMi2}
\newlabel{eqCSXOpt}{{10}{8}}
\@writefile{toc}{\contentsline {subsection}{\numberline {1.3}Open Questions}{8}}
\citation{A}
\citation{BBLS}
\newlabel{eqInterp}{{11}{10}}
\newlabel{eqBestApprox}{{12}{10}}
\@writefile{toc}{\contentsline {section}{\numberline {2}Outline of the thesis}{10}}
\newlabel{secIntro2}{{2}{10}}
\@writefile{toc}{\contentsline {subsection}{\numberline {2.1}Finite elements of arbitrary degree, and Sobolev norms}{10}}
\citation{Hilbert}
\newlabel{defKMPIntro}{{13}{11}}
\newlabel{thOptiLPIntro}{{2.1}{11}}
\newlabel{eqLPIntro}{{14}{11}}
\newlabel{equivKQ}{{15}{11}}
\@writefile{lof}{\contentsline {figure}{\numberline {4}{\ignorespaces  Illustration of the local patching strategy : the elements of a macro triangulation ${\cal  R}$ are covered by periodic tilings, which are then glued together.}}{12}}
\newlabel{figLocPatch}{{4}{12}}
\newlabel{thLowerLPIntro}{{2.2}{12}}
\newlabel{eqLPLowerIntro}{{16}{12}}
\newlabel{eqLPEpsIntro}{{17}{12}}
\citation{CDPX,CDDD2}
\@writefile{toc}{\contentsline {subsection}{\numberline {2.2}Anisotropic smoothness classes and image models}{13}}
\newlabel{eqApproxTV}{{18}{13}}
\newlabel{eqApproxA}{{19}{13}}
\newlabel{eqNoTri}{{20}{13}}
\citation{Ca}
\citation{DPW}
\citation{LMo}
\citation{Shew,Bois,A}
\newlabel{eqApproxCartoon}{{21}{14}}
\@writefile{toc}{\contentsline {subsection}{\numberline {2.3}Mesh generation and riemannian metrics}{14}}
\newlabel{chapMeshMet}{{2.3}{15}}
\citation{Nochetto}
\citation{St2}
\newlabel{eqDPlusIntro}{{22}{16}}
\newlabel{eqDTimesIntro}{{23}{16}}
\newlabel{thMeshMetIntro}{{2.3}{16}}
\@writefile{toc}{\contentsline {subsection}{\numberline {2.4}Hierarchical refinement of triangulations}{16}}
\newlabel{eqInclusionVN}{{24}{16}}
\newlabel{eqJVN}{{25}{16}}
\@setckpt{Introduction/IntroEngThese}{
\setcounter{page}{18}
\setcounter{equation}{25}
\setcounter{enumi}{2}
\setcounter{enumii}{0}
\setcounter{enumiii}{0}
\setcounter{enumiv}{0}
\setcounter{footnote}{0}
\setcounter{mpfootnote}{0}
\setcounter{part}{0}
\setcounter{chapter}{0}
\setcounter{section}{2}
\setcounter{subsection}{4}
\setcounter{subsubsection}{0}
\setcounter{paragraph}{0}
\setcounter{subparagraph}{0}
\setcounter{figure}{4}
\setcounter{table}{0}
\setcounter{division}{2}
\setcounter{annex}{0}
\setcounter{parentequation}{0}
\setcounter{float@type}{8}
\setcounter{algorithm}{0}
\setcounter{ALC@line}{0}
\setcounter{ALC@rem}{0}
\setcounter{ALC@depth}{0}
\setcounter{mtc}{0}
\setcounter{minitocdepth}{2}
\setcounter{ptc}{0}
\setcounter{parttocdepth}{2}
\setcounter{theorem}{3}
\setcounter{lemme}{0}
\setcounter{question}{0}
}
